Implementing Fair Regression In The Real World

Most fair regression algorithms mitigate bias towards sensitive sub populations and therefore improve fairness at group level. In this paper, we investigate the impact of such implementation of fair regression on the individual. More precisely, we assess the evolution of continuous predictions from an unconstrained to a fair algorithm by comparing results from baseline algorithms with fair regression algorithms for the same data points. Based on our findings, we propose a set of post-processing algorithms to improve the utility of the existing fair regression approaches.

==> khrfvnjcqfsgyyntcchykqysjqsjcqbb/data/adult.csv <==
unfair learner,unfair loss std,unfair DP disp,fair eps,fair learner,state,fair loss std,fair DP disp,max individual increase,max individual decrease,average diff
LR,0.0685,0.1416,0.01,LR,0,0.0472,0.4713,1.011,-0.9253,0.0145
LR,0.0685,0.1416,0.02,LR,0,0.0487,0.4665,1.011,-0.9253,0.0054
LR,0.0685,0.1416,0.03,LR,0,0.0595,0.4583,1.0119,-0.9253,-0.0025
LR,0.0685,0.1416,0.04,LR,0,0.0508,0.4319,1.011,-0.9253,-0.0126
LR,0.0685,0.1416,0.06,LR,0,0.0632,0.3899,1.0119,-0.9253,-0.0278
LR,0.0685,0.1416,0.08,LR,0,0.0579,0.2681,1.011,-0.9366,-0.0429
LR,0.0685,0.1416,0.1,LR,0,0.0626,0.1071,1.011,-0.9616,-0.0572
LR,0.0685,0.1416,0.12,LR,0,0.0657,0.1122,1.011,-0.9616,-0.0659
LR,0.0685,0.1416,0.15,LR,0,0.066,0.1132,1.011,-0.9616,-0.0664
XGB Classifier,0.0331,0.1581,0.01,LR,0,0.0473,0.4705,0.9986,-0.9266,0.0179
XGB Classifier,0.0331,0.1581,0.02,LR,0,0.0482,0.4603,0.9986,-0.9472,0.0107
XGB Classifier,0.0331,0.1581,0.03,LR,0,0.0594,0.4625,0.9986,-0.9694,0.003
XGB Classifier,0.0331,0.1581,0.04,LR,0,0.051,0.4319,0.9986,-0.9542,-0.0083
XGB Classifier,0.0331,0.1581,0.06,LR,0,0.0632,0.3865,0.9986,-0.9766,-0.0239
XGB Classifier,0.0331,0.1581,0.08,LR,0,0.0581,0.2615,0.9986,-0.9819,-0.04
XGB Classifier,0.0331,0.1581,0.1,LR,0,0.0626,0.1049,0.9986,-0.9834,-0.0527
XGB Classifier,0.0331,0.1581,0.12,LR,0,0.0658,0.1102,0.9986,-0.9834,-0.0611
XGB Classifier,0.0331,0.1581,0.15,LR,0,0.066,0.1132,0.9986,-0.9834,-0.0618

==> khrfvnjcqfsgyyntcchykqysjqsjcqbb/data/communities.csv <==
unfair learner,unfair loss std,unfair DP disp,fair eps,fair learner,state,fair loss std,fair DP disp,max individual increase,max individual decrease,average diff
OLS,0.0013,0.4847,0.01,LS,0,0.003,0.0627,0.1246,-0.7217,-0.063
OLS,0.0013,0.4847,0.02,LS,0,0.0028,0.1152,0.1423,-0.7967,-0.0585
OLS,0.0013,0.4847,0.03,LS,0,0.0027,0.1413,0.1246,-0.5467,-0.0563
OLS,0.0013,0.4847,0.04,LS,0,0.0026,0.1595,0.1246,-0.5808,-0.0543
OLS,0.0013,0.4847,0.06,LS,0,0.0023,0.2332,0.1337,-0.5196,-0.0463
OLS,0.0013,0.4847,0.08,LS,0,0.0022,0.2789,0.1246,-0.5129,-0.0423
OLS,0.0013,0.4847,0.1,LS,0,0.0019,0.2881,0.1246,-0.4226,-0.0354
OLS,0.0013,0.4847,0.12,LS,0,0.0018,0.3319,0.1246,-0.3783,-0.0294
OLS,0.0013,0.4847,0.15,LS,0,0.0015,0.3889,0.1246,-0.2717,-0.0211
OLS,0.0013,0.4847,0.17,LS,0,0.0015,0.4126,0.1246,-0.1981,-0.0162
OLS,0.0013,0.4847,0.2,LS,0,0.0014,0.4569,0.1246,-0.1336,-0.0069
OLS,0.0013,0.4847,0.23,LS,0,0.0013,0.4796,0.1246,-0.024,-0.0003
RF Regressor,0.0012,0.4998,0.01,LS,0,0.003,0.0768,0.2383,-0.6314,-0.0657
RF Regressor,0.0012,0.4998,0.02,LS,0,0.0028,0.0872,0.2133,-0.6787,-0.0608
RF Regressor,0.0012,0.4998,0.03,LS,0,0.0027,0.1086,0.1883,-0.6287,-0.0585
RF Regressor,0.0012,0.4998,0.04,LS,0,0.0025,0.1541,0.2633,-0.5537,-0.0556
RF Regressor,0.0012,0.4998,0.06,LS,0,0.0023,0.2049,0.2383,-0.5376,-0.0503
RF Regressor,0.0012,0.4998,0.08,LS,0,0.0021,0.2714,0.2383,-0.4787,-0.0449
RF Regressor,0.0012,0.4998,0.1,LS,0,0.0019,0.3119,0.271,-0.4564,-0.0374
RF Regressor,0.0012,0.4998,0.12,LS,0,0.0018,0.3371,0.296,-0.4814,-0.0334
RF Regressor,0.0012,0.4998,0.15,LS,0,0.0015,0.3773,0.2633,-0.3876,-0.0241
RF Regressor,0.0012,0.4998,0.17,LS,0,0.0015,0.4171,0.321,-0.3314,-0.0187
RF Regressor,0.0012,0.4998,0.2,LS,0,0.0014,0.4561,0.421,-0.2814,-0.0102
RF Regressor,0.0012,0.4998,0.23,LS,0,0.0013,0.4796,0.421,-0.2814,-0.0036
XGB Regressor,0.0014,0.4786,0.01,LS,0,0.003,0.0754,0.2981,-0.5215,-0.0649
XGB Regressor,0.0014,0.4786,0.02,LS,0,0.0028,0.1016,0.3231,-0.4765,-0.0619
XGB Regressor,0.0014,0.4786,0.03,LS,0,0.0029,0.1379,0.2731,-0.57,-0.0594
XGB Regressor,0.0014,0.4786,0.04,LS,0,0.0027,0.1499,0.2731,-0.4682,-0.0571
XGB Regressor,0.0014,0.4786,0.06,LS,0,0.0023,0.1853,0.2731,-0.42,-0.0502
XGB Regressor,0.0014,0.4786,0.08,LS,0,0.0021,0.2688,0.2981,-0.3717,-0.0444
XGB Regressor,0.0014,0.4786,0.1,LS,0,0.0019,0.3109,0.2981,-0.3717,-0.0394
XGB Regressor,0.0014,0.4786,0.12,LS,0,0.0017,0.3119,0.2981,-0.32,-0.0326
XGB Regressor,0.0014,0.4786,0.15,LS,0,0.0015,0.4025,0.2912,-0.2909,-0.0233
XGB Regressor,0.0014,0.4786,0.17,LS,0,0.0015,0.4276,0.3231,-0.2967,-0.0196
XGB Regressor,0.0014,0.4786,0.2,LS,0,0.0014,0.4571,0.3912,-0.2264,-0.0091
XGB Regressor,0.0014,0.4786,0.23,LS,0,0.0013,0.4796,0.4162,-0.2264,-0.0033

==> khrfvnjcqfsgyyntcchykqysjqsjcqbb/data/law_school.csv <==
unfair learner,unfair loss std,unfair DP disp,fair eps,fair learner,state,fair loss std,fair DP disp,max individual increase,max individual decrease,average diff
OLS,0.0005,0.3919,0.01,LS,0,0.0006,0.1277,0.1234,-0.0581,-0.0017
OLS,0.0005,0.3919,0.02,LS,0,0.0005,0.1753,0.0973,-0.0564,-0.0047
OLS,0.0005,0.3919,0.03,LS,0,0.0006,0.2445,0.1076,-0.0454,-0.0067
OLS,0.0005,0.3919,0.04,LS,0,0.0005,0.3217,0.0936,-0.0473,-0.0083
OLS,0.0005,0.3919,0.06,LS,0,0.0005,0.3833,0.0035,-0.0267,-0.0117
RF Regressor,0.0003,0.3381,0.01,LS,0,0.0006,0.1181,0.1543,-0.2182,-0.0042
RF Regressor,0.0003,0.3381,0.02,LS,0,0.0005,0.2032,0.1333,-0.2267,-0.0069
RF Regressor,0.0003,0.3381,0.03,LS,0,0.0006,0.2254,0.1253,-0.2462,-0.0087
RF Regressor,0.0003,0.3381,0.04,LS,0,0.0005,0.2908,0.1288,-0.2368,-0.0104
RF Regressor,0.0003,0.3381,0.06,LS,0,0.0005,0.3833,0.1253,-0.2462,-0.0139
XGB Regressor,0.0003,0.3797,0.01,LS,0,0.0006,0.1305,0.1301,-0.2239,-0.0051
XGB Regressor,0.0003,0.3797,0.02,LS,0,0.0006,0.1662,0.126,-0.2739,-0.0056
XGB Regressor,0.0003,0.3797,0.03,LS,0,0.0005,0.2212,0.1108,-0.2489,-0.0079
XGB Regressor,0.0003,0.3797,0.04,LS,0,0.0005,0.286,0.1212,-0.2739,-0.01
XGB Regressor,0.0003,0.3797,0.06,LS,0,0.0005,0.3833,0.1051,-0.2739,-0.0134
